A dynamical characterization of acylindrically hyperbolic groups

We give a dynamical characterization of acylindrically hyperbolic groups. As an application, we prove that non-elementary convergence groups are acylindrically hyperbolic.

==> final.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.54330709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4375)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{final.pdf}}%
    \put(0.02660402,0.4074615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$hp_m$}}}%
    \put(0.03360507,0.02100328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$hq_m$}}}%
    \put(0.09101374,0.23663568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ha_m$}}}%
    \put(0.34865265,0.25203806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$hb_m$}}}%
    \put(0.42426405,0.41306236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$hr_m$}}}%
    \put(0.36965581,0.04340652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$hs_m$}}}%
    \put(0.07141079,0.10361559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.13862094,0.11761775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.22403382,0.12881948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0.29404442,0.12881948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.37665687,0.11341711){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.65389872,0.29964519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h^{-1}t$}}}%
    \put(0.9017362,0.29684486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h^{-1}w$}}}%
    \put(0.62169386,0.23103493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_m$}}}%
    \put(0.94374257,0.2282345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_m$}}}%
    \put(0.62029364,0.10641603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_n$}}}%
    \put(0.94094214,0.10501592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_n$}}}%
  \end{picture}%
\endgroup%

